Cardinal kinematics: I. Rotation fields of the APOGEE Survey

Correlations between stellar chemistry and kinematics have long been used to gain insight into the evolution of the Milky Way Galaxy. Orbital angular momentum is a key physical parameter and it is often estimated from three-dimensional space motions. We here demonstrate the lower uncertainties that can be achieved in the estimation of one component of velocity through selection of stars in key directions and use of line-of-sight velocity alone (i.e. without incorporation of proper motion data). In this first paper we apply our technique to stars observed in the direction of Galactic rotation in the APOGEE survey. We first derive the distribution of azimuthal velocities, $v_\phi$, then from these and observed radial coordinates, estimate the stellar guiding centre radii, $R_g$, within $6.9\leq R \leq 10$ kpc with uncertainties smaller than (or of the order of) 1kpc. We show that there is no simple way to select a clean stellar sample based on low errors on proper motions and distances to obtain high-quality 3D velocities and hence one should pay particular attention when trying to identify kinematically peculiar stars based on velocities derived using the proper motions. Using our azimuthal velocity estimations, we investigate the joint distribution of elemental abundances and rotational kinematics free from the blurring effects of epicyclic motions, and we derive the $\partial v_\phi / \partial R_g$ trends for the thin and thick discs as a function of radius. Our analysis provides further evidence for radial migration within the thin disc and hints against radial migration playing a significant role in the evolution of the thick disc.

==> ReplyToReferee-nov-15-RW_GK.txt <==
----------------------------
Reviewer's Comments:

I again thank the authors for their constructive responses. However, I
am surprised that their citations were not sufficiently cross-checked.
Point 1 brings us to the worst mis-representation - Brook et
al.(2004): The authors here write: "..., could be the radial collapse
and spin-up of a cloud (via conservation of the angular momentum)
within which most thick disc stars are born (e.g. Brook et al. 2004)."
The description matches scenario I described in Brook et al. (2004),
but it is certainly not what Brook et al. adopt (for the correct
references, see their paper). They simply summarise a few older
scenarios that were out there at that time, and actually disprove in
particular the collapsing cloud scenario: Brook et al. write "Lack of
a vertical metallicity gradient in the thick disk (Gilmore et
al. 1995), as well as the lack of a large, intermediate- age
thick-disk population, seems to rule out the slow collapse of scenario
1."  Their scenario is NOT a collapsing gas cloud, but an early disc
kept hot by impacting, gas-rich mergers, i.e. a variation on the
merger-thick-disc scenario with the twist that the gas disc is kept at
large scale-heights.

=====> We have removed the reference to Brook et al (2004). 
Our discussion in Section 5  notes that mixing, whether
through the action of mergers or by radial migration, weakens
gradients and correlations, so that the steep, well-defined trend we
find is a challenge for models that include such processes. We use
Loebman et al.~(2011), specifically their Fig 10 and associated
discussion in their section 4.3, to illustrate the flat trend between
rotational velocity and metallicity that is predicted in models where
radial migration plays an important role in thick disk formation.

We have also clarified that any collapse to form the thick disk would have to be rapid. 

------------ Point 2 requires a weakening of their statement in the
abstract and in the text. As the response of the authors signifies,
their "evidence" for a lack of migration in the thick disc is solely
reliant on the mean azimuthal velocity changing strongly with
metallicity. This falls far short of being proper "evidence". I am
fine with the formulation "hints at".  Azimuthal velocity changes can
also be caused by 1) Change of velocity dispersions, thereby changing
the asymmetric drift (not discussed here at all, and also would
require a simultaneous measurement of the radial and vertical
components, which the method of the authors cannot access here).  2)
contamination with thin disc stars (likely an issue, as we also can
see from the thick disc matching thin disc azimuthal velocities at
higher metallicities, which should usually not happen 3) contamination
with halo stars on the metal-poor end
 
==> We have included the phrasing that the referee is fine with, both in
the abstract and in Sect. 5.  The text now reads as follows: In the
abstract we state "Our analysis provides further evidence for radial
migration within the thin disc *and hints against* radial migration
playing a significant role in the evolution of the thick
disc". In Sect.5 we state "On the basis of this insight, the
steep trends that we find for the thick disc (defined chemically as
the $\alpha$-high population) *present a challenge for models in which radial migration plays a dominant role*
 
 
-------------

Besides, Aumer et al. did not write that thick discs can't form. They
wrote that their set of assumptions did not yield thick discs. Apart
from that, what does "exclusively via radial migration mean"? No model
ever yielded a thick disc without a sufficiently hot central
population and migration. These points are also made plain clear by
Loebman et al. (2011) and in particular Roskar et al. (2013) (which is
not cited here).

==> We have rephrased this part of section 5 to note that earlier work
showed that a structure having the properties of the observed thick
disk is very hard to form (to quote Aumer et al 2016) with radial
migration as the dominant mechanism.

-------------- 
Also - I haven't read Solway et al. talking about
radial wavelength - do the authors perhaps mean azimuthal wavelength,
or low wavenumber?
 
 ===> We did mean radial wavelength; the radial wavenumber is defined
e.g. in Binney & Tremaine 2008, (sect. 6.1.5, eq. 6.20). We did not
mean to imply that Solway et al. used this term, rather we meant that
the explanation for their finding of radial migration in 'hot'
populations was due to the fact that the spiral structure in their
simulations were very open i.e. had low radial wavenumber or large
radial wavelength. The gravitational field created by a spiral
structure varies with height above the plane, z, as exp(-|kz|), so
that transient spirals with small values for k have more effect on
populations that have large z-excursions i.e. are hotter. That said,
Solway et al found a decreasing effectiveness of radial migration with
velocity dispersion/vertical excursion (their Fig 10). 

Given the confusion of the referee, we decided this attempted
explanation of Solway et al was a distraction and have rephrased the
discussion to note that the effectiveness of radial migration depends
on the parameters of the spiral pattern, and that for given spiral
pattern, the resultant change in angular momentum decreases with
velocity dispersion, quoting Solway et al here.



 
 
